Deep Neural Networks and Tabular Data: A Survey

Heterogeneous tabular data are the most commonly used form of data and are essential for numerous critical and computationally demanding applications. On homogeneous data sets, deep neural networks have repeatedly shown excellent performance and have therefore been widely adopted. However, their adaptation to tabular data for inference or data generation tasks remains challenging. To facilitate further progress in the field, this work provides an overview of state-of-the-art deep learning methods for tabular data. We categorize these methods into three groups: data transformations, specialized architectures, and regularization models. For each of these groups, our work offers a comprehensive overview of the main approaches. Moreover, we discuss deep learning approaches for generating tabular data, and we also provide an overview over strategies for explaining deep models on tabular data. Thus, our first contribution is to address the main research streams and existing methodologies in the mentioned areas, while highlighting relevant challenges and open research questions. Our second contribution is to provide an empirical comparison of traditional machine learning methods with eleven deep learning approaches across five popular real-world tabular data sets of different sizes and with different learning objectives. Our results, which we have made publicly available as competitive benchmarks, indicate that algorithms based on gradient-boosted tree ensembles still mostly outperform deep learning models on supervised learning tasks, suggesting that the research progress on competitive deep learning models for tabular data is stagnating. To the best of our knowledge, this is the first in-depth overview of deep learning approaches for tabular data; as such, this work can serve as a valuable starting point to guide researchers and practitioners interested in deep learning with tabular data.

==> todo.txt <==
Add these:

- DeepForest (?) https://www.ijcai.org/Proceedings/16/Papers/628.pdf
- https://www.aclweb.org/anthology/2021.maiworkshop-1.10.pdf (!!!!!)

- future research / promising ideas 
- for the future comparison, maybe we should publish the code? (establish benchmarks for the field)
- https://www.cs.upc.edu/~belanche/PhDThesis/TLABM1de3.pdf (Section 1.1.2 great motivation) 

- an experiment idea: how sensitive GBDT and DNN to data perturbations (possible outcome: DNN are extremely sensitive, GBDT moderate) 
- Time-Series data (LSTMs) ... 

- AutoML https://arxiv.org/pdf/2003.06505.pdf
- Transfer learning. 
- Provide a link to each method implementation (GitHub or similar)

-https://www.sciencedirect.com/science/article/abs/pii/S1566253521001317
- https://dl.acm.org/doi/pdf/10.1145/3468507.3468517?casa_token=vL4IaVyM8OMAAAAA:ldnL4hL08ghrzZ2NGAQVnXBKXS4XBRA-BAq007xCBa9kGXt3QuwxnnqbtITZi8ShsoPm279YfG7lXg
- TabReformer: Unsupervised Representation Learning
for Erroneous Data Detection
https://dl.acm.org/doi/pdf/10.1145/3447541
- https://arxiv.org/pdf/2106.01613.pdf
-DeepFM, xDeepFM, DeepGBM 


Added: 

- https://ieeexplore.ieee.org/stamp/stamp.jsp?arnumber=9393908 (SDTR)
- https://www.nature.com/articles/s41598-021-90923-y.pdf (IGTD)
- use this work for the motivation: https://arxiv.org/pdf/2106.03253.pdf (Tabular Data is not all you need)
- https://arxiv.org/pdf/2101.08030.pdf (Adversarial attacks)
- https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=9413858 (Quantitative analysis)
- please include the MLP baseline 

- Section about tabular data augmentation / generation  (Use the related work from here https://arxiv.org/pdf/2008.09202.pdf, CTGAN, 
https://papers.nips.cc/paper/2020/file/8171ac2c5544a5cb54ac0f38bf477af4-Paper.pdf)

- https://arxiv.org/pdf/2106.01342.pdf (SAINT)
- add a figure about all methods (taxonomy)
- proper definition of tabular (structured, heterogeneous) data 

- https://arxiv.org/pdf/2106.11189v1.pdf (A similar idea to RLN) (Regularization is all you need) - Not really a new method, maybe related work?

- please include this paper: https://arxiv.org/pdf/2008.09775.pdf DNN2LR

- add a figure with the attention mechanisms (interpretability) example  





# Possible journals
- https://dl.acm.org/journal/csur
- https://www.sciencedirect.com/journal/neurocomputing





# from Gjergji 


1.) Maybe we can add in the intro the fact that typically approaches for input transformation tend to be lossy in terms of the information content. Therefore the challenge is to achieve an efficient, almost lossless transformation of the heterogeneous tabular data into homogeneous data.
2.) We should have in the discussion a paragraph about promising strategies (not only future directions), because we as experts should have the experience to say what seems to be promising.
3.) If you have had discussions with other researchers from the field on this matter please add an acknowledgements section, where you thank other researchers.
4.) Maybe we should dare to ask the ultimate question: Is there one algorithm „to rule them all“? Or do we need to accept the fact that different datasets call for different learning algorithms. This, however, although very interesting, can easily become too philosophical.



==> v0.2.0.txt <==
 - standard datasets and benchmarks (look at the CTR prediction datasets https://paperswithcode.com/task/click-through-rate-prediction)
 - explainable DL on tab data   
 - new figures
 - reinforcement learning and tabular data (many environments have categorical data)
 - empirical comparison 
 - https://openreview.net/forum?id=OnpFa95RVqs
 - Active Learning 
 - [DONE]include NAMs architecture https://arxiv.org/abs/2004.13912
 - [DONE] include https://arxiv.org/pdf/2110.04361.pdf
 - include https://github.com/NVIDIA-Merlin/NVTabular
 - maybe https://arxiv.org/pdf/2110.11561.pdf
 - [DONE] include https://arxiv.org/pdf/2106.04462.pdf
 - include https://dl.acm.org/doi/pdf/10.1145/3459637.3482486 (Open Benchmarking for Click-Through Rate Prediction) 
 - https://www.sciencedirect.com/science/article/abs/pii/S0020025521012974
 - https://github.com/WhatAShot/DANet
 - https://proceedings.neurips.cc/paper/2021/file/9c8661befae6dbcd08304dbf4dcaf0db-Paper.pdf
 - correct " " 
------ empirical evaluations ----- 
 - look at the other fields (CV,RL, ...)
 - define standard experimental protocol 
 - accuracy, rocauc, f1, logloss, train/inference time 
